Faster Algorithms for Weighted Recursive State Machines

Pushdown systems (PDSs) and recursive state machines (RSMs), which are linearly equivalent, are standard models for interprocedural analysis. Yet RSMs are more convenient as they (a) explicitly model function calls and returns, and (b) specify many natural parameters for algorithmic analysis, e.g., the number of entries and exits. We consider a general framework where RSM transitions are labeled from a semiring and path properties are algebraic with semiring operations, which can model, e.g., interprocedural reachability and dataflow analysis problems. Our main contributions are new algorithms for several fundamental problems. As compared to a direct translation of RSMs to PDSs and the best-known existing bounds of PDSs, our analysis algorithm improves the complexity for finite-height semirings (that subsumes reachability and standard dataflow properties). We further consider the problem of extracting distance values from the representation structures computed by our algorithm, and give efficient algorithms that distinguish the complexity of a one-time preprocessing from the complexity of each individual query. Another advantage of our algorithm is that our improvements carry over to the concurrent setting, where we improve the best-known complexity for the context-bounded analysis of concurrent RSMs. Finally, we provide a prototype implementation that gives a significant speed-up on several benchmarks from the SLAM/SDV project.

==> graphics/scaling_dense.csv <==
ex	pds	rsm	speedup
10	0.022426525	0.006829637	3.2837067329
20	0.057000176	0.012034621	4.7363499025
30	0.1907799332	0.020554202	9.2817971333
40	0.4864855816	0.055313807	8.7950117337
50	1.1328969898	0.104271686	10.8648573094
60	2.49120186	0.069628395	35.7785334561
70	5.1826817842	0.11432308	45.3336437769
80	9.1169438622	0.146900761	62.0619239828
90	15.6382007284	0.164237295	95.2171108785
100	24.7653823924	0.214466862	115.4741677173
110	34.4259484368	0.287876088	119.5859950577
120	47.9253155372	0.367793459	130.3049697173
130	69.380726324	0.443278233	156.5173319124
140	94.8219455252	0.512701675	184.9456519236
150	126.5293543854	0.495376553	255.4205555736
160	163.4504953878	0.646885647	252.6729355425
170	226.2992671214	0.744928394	303.7866041141
180	306.730077135	0.872878904	351.4004929314
190	406.87241486	1.089755681	373.3611321821
200	496.146767848	1.246417641	398.0582041906

